Practical Forecasting of Cryptocoins Timeseries using Correlation Patterns

Cryptocoins (i.e., Bitcoin, Ether, Litecoin) are tradable digital assets. Ownerships of cryptocoins are registered on distributed ledgers (i.e., blockchains). Secure encryption techniques guarantee the security of the transactions (transfers of coins among owners), registered into the ledger. Cryptocoins are exchanged for specific trading prices. The extreme volatility of such trading prices across all different sets of crypto-assets remains undisputed. However, the relations between the trading prices across different cryptocoins remains largely unexplored. Major coin exchanges indicate trend correlation to advise for sells or buys. However, price correlations remain largely unexplored. We shed some light on the trend correlations across a large variety of cryptocoins, by investigating their coin/price correlation trends over the past two years. We study the causality between the trends, and exploit the derived correlations to understand the accuracy of state-of-the-art forecasting techniques for time series modeling (e.g., GBMs, LSTM and GRU) of correlated cryptocoins. Our evaluation shows (i) strong correlation patterns between the most traded coins (e.g., Bitcoin and Ether) and other types of cryptocurrencies, and (ii) state-of-the-art time series forecasting algorithms can be used to forecast cryptocoins price trends. We released datasets and code to reproduce our analysis to the research community.

==> plots/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  401 lc rgb "#a8ce78" lw 1
set linetype  402 lc rgb "#E50000" lw 1
set linetype  3 lc rgb "#ed7e75" lw 1
set linetype  4 lc rgb "#ffc300" lw 1
set linetype  5 lc rgb "#fdb863" lw 1
set linetype  6 lc rgb "#b2abd2" lw 1

set linetype 1 lc rgb "#f1a340" lw 1 #used in correlograms #BTC
set linetype 2 lc rgb "#998ec3" lw 1 #used in correlograms #ETH

set pointsize 5

set style line 1001 lt 1 lc rgb "#e66101" lw 2 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" lw 2 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2" lw 2 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" lw 2 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99" lw 2 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


set style line 2001  lc rgb "#f1a340" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
set style line 2002  lc rgb "#998ec3" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 1 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 5 pt 2 ps 2 dt 1 #blue solid line -- diamond points
set style line 2010  lc rgb "#d8daeb" lw 5 pt 3 ps 2 dt 1 

#styles used by barcharts and sdk plots
set style line 2101 lt 1 lc rgb "#5e3c99" linewidth 3 pt 6  ps 2 dashtype 1
set style line 2102 lt 1 lc rgb "#fdb863" linewidth 3 pt 5  ps 2 dashtype 1
set style line 2103 lt 1 lc rgb "#5e3c99" linewidth 3 pt 7  ps 2 dashtype 1
set style line 2104 lt 1 lc rgb "#e66101" linewidth 3 pt 3  ps 2 dashtype 1
set style line 2105 lt 1 lc rgb "#fee0b6" linewidth 3 pt 11 ps 2 dashtype 1
set style line 2106 lt 1 lc rgb "#d8daeb" linewidth 3 pt 12 ps 2 dashtype 1

#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 4.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 4.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 4.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 4.000 lc rgb "red" dashtype 1 pointsize default pointinterval 0
set style line 304  linewidth 4.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 4.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 4.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1

